Exploring Object Stores for High-Energy Physics Data Storage

Over the last two decades, ROOT TTree has been used for storing over one exabyte of High-Energy Physics (HEP) events. The TTree columnar on-disk layout has been proved to be ideal for analyses of HEP data that typically require access to many events, but only a subset of the information stored for each of them. Future colliders, and particularly HL-LHC, will bring an increase of at least one order of magnitude in the volume of generated data. Therefore, the use of modern storage hardware, such as low-latency high-bandwidth NVMe devices and distributed object stores, becomes more important. However, TTree was not designed to optimally exploit modern hardware and may become a bottleneck for data retrieval. The ROOT RNTuple I/O system aims at overcoming TTree's limitations and at providing improved efficiency for modern storage systems. In this paper, we extend RNTuple with a backend that uses Intel DAOS as the underlying storage, demonstrating that the RNTuple architecture can accommodate high-performance object stores. From the user perspective, data can be accessed with minimal changes to the code, that is by replacing a filesystem path by a DAOS URI. Our performance evaluation shows that the new backend can be used for realistic analyses, while outperforming the compatibility solution provided by the DAOS project.

==> data/genlhcb_cPSiCS_none.dat <==
CS    PS    localfs    localfs_m    localfs_M    dfuse_SX    dfuse_SX_m    dfuse_SX_M    dfuse_RP_XSF    dfuse_RP_XSF_m    dfuse_RP_XSF_M    libdaos_SX    libdaos_SX_m    libdaos_SX_M    libdaos_RP_XSF    libdaos_RP_XSF_m    libdaos_RP_XSF_M
   20000   10000    2.05654   0.11202   0.08849   0.10948   0.01432   0.01312   0.09767   0.01325   0.01126   0.46200   0.16953   0.01253   0.31111   0.03302   0.00340
   40000   10000    2.08533   0.09164   0.08696   0.13293   0.01254   0.01203   0.10144   0.00603   0.00728   0.48039   0.00308   0.00211   0.31305   0.00912   0.00197
   80000   10000    2.01294   0.07601   0.10747   0.14077   0.00975   0.01778   0.10786   0.00421   0.00749   0.48157   0.00271   0.00223   0.31387   0.00774   0.00123
  160000   10000    1.86886   0.09335   0.06418   0.14866   0.01306   0.01924   0.11024   0.00636   0.00639   0.48118   0.00368   0.00317   0.31358   0.00401   0.00294
  320000   10000    1.82961   0.09295   0.05199   0.15362   0.01628   0.01828   0.11142   0.00572   0.00657   0.48060   0.00478   0.00382   0.31468   0.00449   0.00228


==> data/genlhcb_cPSiCS_zstd.dat <==
CS    PS    localfs    localfs_m    localfs_M    dfuse_SX    dfuse_SX_m    dfuse_SX_M    dfuse_RP_XSF    dfuse_RP_XSF_m    dfuse_RP_XSF_M    libdaos_SX    libdaos_SX_m    libdaos_SX_M    libdaos_RP_XSF    libdaos_RP_XSF_m    libdaos_RP_XSF_M
   20000   10000    1.50130   0.05838   0.04665   0.07060   0.00105   0.00089   0.06768   0.00451   0.01709   0.32726   0.00207   0.00247   0.17498   0.00234   0.00490
   40000   10000    1.50364   0.05054   0.05713   0.07099   0.00061   0.00155   0.06671   0.00271   0.00159   0.32903   0.00349   0.00196   0.17488   0.00276   0.00311
   80000   10000    1.51611   0.05839   0.04179   0.07127   0.00104   0.00304   0.06634   0.00257   0.00269   0.32925   0.00450   0.00293   0.17772   0.00283   0.00257
  160000   10000    1.49726   0.03217   0.03025   0.07125   0.00128   0.00465   0.06702   0.00265   0.01825   0.32854   0.00538   0.00326   0.17954   0.00340   0.00228
  320000   10000    1.49421   0.05192   0.03548   0.07105   0.00141   0.00151   0.06624   0.00153   0.00388   0.32888   0.00629   0.00377   0.18014   0.00268   0.00323


==> data/genlhcb_iPScCS_none.dat <==
CS    PS    localfs    localfs_m    localfs_M    dfuse_SX    dfuse_SX_m    dfuse_SX_M    dfuse_RP_XSF    dfuse_RP_XSF_m    dfuse_RP_XSF_M    libdaos_SX    libdaos_SX_m    libdaos_SX_M    libdaos_RP_XSF    libdaos_RP_XSF_m    libdaos_RP_XSF_M
  320000   10000    1.81054   0.11330   0.04898   0.14820   0.01171   0.02081   0.11020   0.00662   0.00710   0.47847   0.00330   0.00235   0.31461   0.00272   0.00242
  320000   20000    2.02038   0.16369   0.05814   0.22101   0.01789   0.02368   0.16489   0.00881   0.00954   0.78872   0.00697   0.00627   0.48882   0.00251   0.00206
  320000   40000    2.13091   0.09804   0.06728   0.29640   0.02551   0.03365   0.22408   0.01379   0.01670   1.16898   0.01449   0.00701   0.68232   0.00465   0.00549
  320000   80000    2.18242   0.12902   0.06193   0.37577   0.03870   0.02421   0.28202   0.02654   0.02410   1.54290   0.01787   0.01239   0.84104   0.00519   0.00565
  320000  160000    2.24106   0.13585   0.08791   0.40165   0.02820   0.04143   0.31459   0.03059   0.03230   1.85524   0.02232   0.00859   0.95062   0.00538   0.00556
  320000  320000    2.30586   0.05549   0.07280   0.42635   0.02572   0.04557   0.33848   0.02717   0.03449   2.00764   0.01388   0.01019   1.00007   0.01979   0.01435


==> data/genlhcb_iPScCS_none_OIDcluster.dat <==
CS    PS    OIDpage_SX    OIDpage_SX_m    OIDpage_SX_M    OIDpage_RP_XSF    OIDpage_RP_XSF_m    OIDpage_RP_XSF_M    OIDcluster_SX    OIDcluster_SX_m    OIDcluster_SX_M
  320000   10000    0.47847   0.00330   0.00235   0.31461   0.00272   0.00242   0.49777   0.19476   0.01407
  320000   20000    0.78872   0.00697   0.00627   0.48882   0.00251   0.00206   0.82245   0.00344   0.00419
  320000   40000    1.16898   0.01449   0.00701   0.68232   0.00465   0.00549   1.19794   0.00853   0.00434
  320000   80000    1.54290   0.01787   0.01239   0.84104   0.00519   0.00565   1.56543   0.00774   0.00569
  320000  160000    1.85524   0.02232   0.00859   0.95062   0.00538   0.00556   1.86776   0.00920   0.00757
  320000  320000    2.00764   0.01388   0.01019   1.00007   0.01979   0.01435   2.05198   0.01765   0.00676


==> data/genlhcb_iPScCS_zstd.dat <==
CS    PS    localfs    localfs_m    localfs_M    dfuse_SX    dfuse_SX_m    dfuse_SX_M    dfuse_RP_XSF    dfuse_RP_XSF_m    dfuse_RP_XSF_M    libdaos_SX    libdaos_SX_m    libdaos_SX_M    libdaos_RP_XSF    libdaos_RP_XSF_m    libdaos_RP_XSF_M
  320000   10000    1.49223   0.02830   0.02482   0.07086   0.00117   0.00139   0.06486   0.01278   0.00182   0.32870   0.00418   0.00270   0.18009   0.00157   0.00502
  320000   20000    1.86412   0.04573   0.06638   0.11368   0.00481   0.00503   0.09803   0.00213   0.00209   0.55533   0.00959   0.00401   0.28921   0.00415   0.00564
  320000   40000    2.19885   0.09237   0.09604   0.16564   0.00797   0.02068   0.13490   0.00816   0.01247   0.87420   0.01050   0.01023   0.47005   0.01028   0.01042
  320000   80000    2.41960   0.09588   0.09048   0.22952   0.01238   0.03149   0.18837   0.01708   0.01334   1.21266   0.04249   0.02565   0.68057   0.00913   0.00681
  320000  160000    2.51507   0.09919   0.13097   0.30590   0.02111   0.03832   0.23345   0.01724   0.02329   1.54819   0.05277   0.02254   0.83288   0.01206   0.00639
  320000  320000    2.58188   0.12327   0.10085   0.36481   0.02995   0.04440   0.26517   0.01427   0.02560   1.80131   0.01787   0.01717   0.93733   0.01458   0.00829


==> data/lhcb_cPSiCS_none.dat <==
CS    PS    localfs    localfs_m    localfs_M    dfuse_SX    dfuse_SX_m    dfuse_SX_M    dfuse_RP_XSF    dfuse_RP_XSF_m    dfuse_RP_XSF_M    libdaos_SX    libdaos_SX_m    libdaos_SX_M    libdaos_RP_XSF    libdaos_RP_XSF_m    libdaos_RP_XSF_M
   20000   10000    2.27865   0.11729   0.71054   0.28779   0.02837   0.07352   0.27148   0.02890   0.06054   0.63145   0.09532   0.25093   1.04879   0.22080   0.27780
   40000   10000    2.39178   0.13974   0.84075   0.31580   0.03571   0.05802   0.28730   0.03167   0.05478   0.72812   0.03849   0.08337   1.34271   0.16111   0.51955
   80000   10000    2.37957   0.18212   0.24123   0.31583   0.02884   0.05966   0.28657   0.02400   0.05502   0.87697   0.02743   0.09101   1.54062   0.18495   0.41564
  160000   10000    2.45731   0.10128   0.21222   0.31687   0.02776   0.06426   0.28155   0.01678   0.06417   0.86510   0.05798   0.06713   1.66407   0.13680   0.32661
  320000   10000    2.16426   0.09668   0.35713   0.32269   0.04259   0.06804   0.29016   0.03108   0.06376   0.83906   0.04084   0.02189   1.46849   0.03380   0.03876


==> data/lhcb_cPSiCS_zstd.dat <==
CS    PS    localfs    localfs_m    localfs_M    dfuse_SX    dfuse_SX_m    dfuse_SX_M    dfuse_RP_XSF    dfuse_RP_XSF_m    dfuse_RP_XSF_M    libdaos_SX    libdaos_SX_m    libdaos_SX_M    libdaos_RP_XSF    libdaos_RP_XSF_m    libdaos_RP_XSF_M
   20000   10000    1.74668   0.09787   0.23784   0.25811   0.02643   0.04890   0.26054   0.03251   0.05624   0.40488   0.02113   0.09406   0.49062   0.03069   0.05403
   40000   10000    1.86304   0.08406   0.05685   0.30025   0.03802   0.04884   0.27521   0.02616   0.06550   0.45339   0.03142   0.09289   0.53425   0.02822   0.03781
   80000   10000    2.11347   0.12477   0.30048   0.29976   0.02866   0.05862   0.28511   0.02598   0.05170   0.46399   0.03159   0.09361   0.59590   0.02406   0.03267
  160000   10000    1.90812   0.08927   0.19031   0.30303   0.02907   0.06669   0.28826   0.03561   0.07046   0.50038   0.03431   0.06930   0.71551   0.04632   0.05187
  320000   10000    1.95907   0.10856   0.13871   0.31836   0.04494   0.05991   0.29003   0.02921   0.05738   0.51768   0.03396   0.06932   0.78158   0.30783   0.20258


==> data/lhcb_iPScCS_none.dat <==
CS    PS    localfs    localfs_m    localfs_M    dfuse_SX    dfuse_SX_m    dfuse_SX_M    dfuse_RP_XSF    dfuse_RP_XSF_m    dfuse_RP_XSF_M    libdaos_SX    libdaos_SX_m    libdaos_SX_M    libdaos_RP_XSF    libdaos_RP_XSF_m    libdaos_RP_XSF_M
  320000   10000    2.14686   0.15997   0.18617   0.31666   0.03390   0.07783   0.28434   0.02504   0.07592   0.84487   0.04756   0.02747   1.46058   0.06282   0.06373
  320000   20000    2.14976   0.06805   0.09495   0.31982   0.04470   0.07756   0.27158   0.02565   0.05770   1.24274   0.04559   0.06051   1.67928   0.10044   0.18818
  320000   40000    2.17520   0.11595   0.27611   0.31654   0.03101   0.08157   0.28467   0.03087   0.05895   1.54410   0.08300   0.07317   1.77723   0.10743   0.26181
  320000   80000    2.12210   0.10159   0.10836   0.32660   0.04543   0.07027   0.30404   0.04195   0.05780   1.76411   0.14482   0.21251   2.06403   0.27688   0.34785
  320000  160000    2.14910   0.12761   0.44008   0.32054   0.02679   0.07739   0.29118   0.02368   0.07249   1.97480   0.20783   0.28403   2.13258   0.20874   0.40168
  320000  320000    2.14092   0.09005   0.33008   0.32515   0.04409   0.07418   0.29469   0.02993   0.07536   2.10202   0.19707   0.33574   2.22264   0.25715   0.35684


==> data/lhcb_iPScCS_none_OIDcluster.dat <==
CS    PS    OIDpage_SX    OIDpage_SX_m    OIDpage_SX_M    OIDpage_RP_XSF    OIDpage_RP_XSF_m    OIDpage_RP_XSF_M    OIDcluster_SX    OIDcluster_SX_m    OIDcluster_SX_M
  320000   10000    0.84487   0.04756   0.02747   1.46058   0.06282   0.06373   0.88552   0.04884   0.04172
  320000   20000    1.24274   0.04559   0.06051   1.67928   0.10044   0.18818   1.31838   0.07701   0.04800
  320000   40000    1.54410   0.08300   0.07317   1.77723   0.10743   0.26181   1.59877   0.04541   0.07315
  320000   80000    1.76411   0.14482   0.21251   2.06403   0.27688   0.34785   1.79787   0.12618   0.26426
  320000  160000    1.97480   0.20783   0.28403   2.13258   0.20874   0.40168   2.05083   0.20544   0.33436
  320000  320000    2.10202   0.19707   0.33574   2.22264   0.25715   0.35684   2.16004   0.22274   0.37543


==> data/lhcb_iPScCS_zstd.dat <==
CS    PS    localfs    localfs_m    localfs_M    dfuse_SX    dfuse_SX_m    dfuse_SX_M    dfuse_RP_XSF    dfuse_RP_XSF_m    dfuse_RP_XSF_M    libdaos_SX    libdaos_SX_m    libdaos_SX_M    libdaos_RP_XSF    libdaos_RP_XSF_m    libdaos_RP_XSF_M
  320000   10000    1.92932   0.08401   0.11141   0.31226   0.03281   0.06392   0.30662   0.04841   0.05487   0.51667   0.02863   0.06877   0.74673   0.31934   0.33472
  320000   20000    1.89514   0.09270   0.08076   0.31355   0.03363   0.06479   0.27809   0.02686   0.05802   0.72129   0.03717   0.16988   1.11513   0.07778   0.27908
  320000   40000    1.86674   0.07958   0.13215   0.31060   0.02437   0.07370   0.27517   0.02367   0.06182   0.95273   0.08105   0.18828   1.28471   0.06355   0.07686
  320000   80000    1.94227   0.09280   0.18556   0.32846   0.03683   0.05714   0.28777   0.02939   0.06199   1.11723   0.07822   0.17089   1.50625   0.08892   0.12961
  320000  160000    1.89883   0.09023   0.13485   0.33102   0.04081   0.06981   0.29584   0.03784   0.06460   1.39937   0.07640   0.11472   1.66424   0.11141   0.22114
  320000  320000    1.85924   0.06409   0.11170   0.32559   0.03845   0.06515   0.31246   0.03760   0.05782   1.52307   0.07360   0.10456   1.75703   0.15808   0.13864

